Faster Remainder by Direct Computation: Applications to Compilers and Software Libraries

On common processors, integer multiplication is many times faster than integer division. Dividing a numerator n by a divisor d is mathematically equivalent to multiplication by the inverse of the divisor (n / d = n x 1/d). If the divisor is known in advance---or if repeated integer divisions will be performed with the same divisor---it can be beneficial to substitute a less costly multiplication for an expensive division. Currently, the remainder of the division by a constant is computed from the quotient by a multiplication and a subtraction. But if just the remainder is desired and the quotient is unneeded, this may be suboptimal. We present a generally applicable algorithm to compute the remainder more directly. Specifically, we use the fractional portion of the product of the numerator and the inverse of the divisor. On this basis, we also present a new, simpler divisibility algorithm to detect nonzero remainders. We also derive new tight bounds on the precision required when representing the inverse of the divisor. Furthermore, we present simple C implementations that beat the optimized code produced by state-of-art C compilers on recent x64 processors (e.g., Intel Skylake and AMD Ryzen), sometimes by more than 25%. On all tested platforms including 64-bit ARM and POWER8, our divisibility-test functions are faster than state-of-the-art Granlund-Montgomery divisibility-test functions, sometimes by more than 50%.

==> abstract.txt <==
On common processors, integer multiplication is many times faster than integer  division. Dividing a numerator n by a divisor d is mathematically equivalent to multiplication by the inverse of the divisor (n / d = n * 1/d). If the divisor is known in advance---or if repeated integer divisions will be performed with the same divisor---it can be beneficial to substitute a less costly multiplication for an expensive division.

 Currently, the remainder of the division by a constant is computed from the quotient by a multiplication and a subtraction. But if just the remainder is desired and the quotient is unneeded, this may be suboptimal. We present a generally applicable algorithm to compute the remainder more directly. Specifically, we use the fractional portion of the product of the numerator and the inverse of the divisor. On this basis, we also present a new, simpler divisibility algorithm to detect nonzero remainders.

We also derive new tight bounds on the precision required when representing the inverse of the divisor. Furthermore, we present simple C implementations  that beat the optimized code produced by state-of-art C compilers on recent x64  processors (e.g., Intel Skylake and AMD Ryzen), sometimes by more than 25%. On all tested platforms including 64-bit ARM and POWER8, our divisibility-test functions are  faster than  state-of-the-art Granlund-Montgomery divisibility-test functions, sometimes by more than 50%.


==> letter.txt <==
Dear Editor,

We would like to submit our manuscript "Faster Remainder of the Division by a Constant: Applications to Compilers and Software Libraries" for consideration in your journal. The manuscript is original and is not, nor has it ever been, under consideration at another journal or at a conference.  It is not an extended version of a conference paper. It was written with your journal in mind.

Essentially, we worked on an "old" problem, but found a way to make an interesting and (we think) notable contribution. In software, when we divide by a constant, it is unwise for the compiler to produce a division instruction. Division instructions are expensive. Thus optimizing compilers convert a division into a multiplication followed by a shift (plus some extra instructions, sometimes, to deal with overflows). This is economical if the divisor is known at compile time or if the same divisor is reused frequently. We all benefit from this automatically because our software is often compiled with optimizing compilers that are able to recognize constants.

 What if we want the remainder of the division and not the quotient? In such cases, optimizing compilers compute the quotient, then they multiply it by the divisor, and then subtract to get the remainder. Obviously, it is   more expensive to compute the remainder than the quotient. This is the approach recommended in the literature.

 Yet it is possible to compute the remainder directly, without first computing the quotient. On a popular platform (Intel and AMD's 64-bit processors), this more direct way saves us instructions and time, at least some of the time. This direct approach was alluded to by Jacobsohn in 1973 and once more by Vowels in short paper on the division by 10 in 1992. In the context of software, we found no other trace of it. Even these two references do not provide a general algorithm and proof of correctness (Vowels assumes that the divisor is 10). We derived this necessary mathematics. Though the manuscript contains some non-trivial technical mathematics, we worked hard to keep it to a minimum, without (of course) sacrificing rigor. We believe that our mathematical derivations are novel and interesting/useful in their own right. Software-wise, we ran complete experiments on several platforms. Our code is simple and we  make it available freely (the functions that matter are directly in the paper). All said, this paper focuses on a few handful of lines of C code.

 Maybe surprisingly, we should that simple C code can beat the compiler! At least in the cases where we have documented clear benefits, we think that optimizing compilers should and might improve their code generation.

 Furthermore, we observe that our approach suggests a fast (and maybe novel) way to verify that a number is a multiple of another (i.e., to ascertain the truth of (n % d == 0). This novel approach is both elegant and efficient, and it is easy to implement. It is faster than the state-of-the-art and far faster than the suboptimal code produced by compilers.

Our manuscript does not exceed the page limit. In fact, it is quite short (by design): merely 15 pages, much of it taken by tables and figures. It is almost (but not quite) a short communication.

It was prepared in the style of the journal using LaTeX. Regarding the bibliography, note that Wiley provides a BST file called WileyNJD-AMA.bst that is a copy of an alpha-level AMA implementation in BibTeX. We did our best to fix it. We hope that the publisher will revise its LaTeX guidelines and provide better templates.

Sincerely yours,
The authors.

